Computing the Geometric Intersection Number of Curves

The geometric intersection number of a curve on a surface is the minimal number of self-intersections of any homotopic curve, i.e. of any curve obtained by continuous deformation. Given a curve $c$ represented by a closed walk of length at most $\ell$ on a combinatorial surface of complexity $n$ we describe simple algorithms to (1) compute the geometric intersection number of $c$ in $O(n+ \ell^2)$ time, (2) construct a curve homotopic to $c$ that realizes this geometric intersection number in $O(n+\ell^4)$ time, (3) decide if the geometric intersection number of $c$ is zero, i.e. if $c$ is homotopic to a simple curve, in $O(n+\ell\log\ell)$ time. The algorithms for (2) and (3) are restricted to orientable surfaces, but the algorithm for (1) is also valid on non-orientable surfaces. To our knowledge, no exact complexity analysis had yet appeared on those problems. An optimistic analysis of the complexity of the published algorithms for problems (1) and (3) gives at best a $O(n+g^2\ell^2)$ time complexity on a genus $g$ surface without boundary. No polynomial time algorithm was known for problem (2) for surfaces without boundary. Interestingly, our solution to problem (3) provides a quasi-linear algorithm to a problem raised by Poincar\'e more than a century ago. Finally, we note that our algorithm for problem (1) extends to computing the geometric intersection number of two curves of length at most $\ell$ in $O(n+ \ell^2)$ time.

==> figures/D2-S1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D2-S1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1877.05979613bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53139901)%
    \put(0,0){\includegraphics[width=\unitlength]{D2-S1.pdf}}%
    \put(-0.00070672,0.0724598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\alpha$}}}}%
    \put(0.03579963,0.09561233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\alpha'$}}}}%
    \put(0.00015232,0.03607487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\beta$}}}}%
    \put(0.03586024,0.09138942){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{{\ftsz$\beta'$}}}}%
    \put(0.06126059,0.00110379){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\ftsz$\delta$}}}}%
    \put(0.04462816,0.0050379){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\ftsz$\gamma$}}}}%
    \put(0.0596441,0.08520866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\gamma'$}}}}%
    \put(0.04747753,0.09214443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\delta'$}}}}%
  \end{picture}%
\endgroup%


==> figures/D2-S2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D2-S2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1570.14364852bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70282211)%
    \put(0,0){\includegraphics[width=\unitlength]{D2-S2.pdf}}%
    \put(0.06971644,0.11037617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\alpha$}}}}%
    \put(0.07995225,0.07041671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\alpha'$}}}}%
    \put(0.05301229,0.12067336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\beta$}}}}%
    \put(0.07152527,0.08482778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\beta'$}}}}%
    \put(0.05928285,0.00131954){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\ftsz$\delta$}}}}%
    \put(0.02925978,0.00195369){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\ftsz$\gamma$}}}}%
    \put(0.06752671,0.05272321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\gamma'$}}}}%
    \put(-0.00084487,0.07255084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\ftsz$\delta'$}}}}%
  \end{picture}%
\endgroup%


==> figures/D2-S4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D2-S4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1554.912176bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48521415)%
    \put(0,0){\includegraphics[width=\unitlength]{D2-S4.pdf}}%
  \end{picture}%
\endgroup%


==> figures/D2-S6.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D2-S6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1008.0678473bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40446165)%
    \put(0,0){\includegraphics[width=\unitlength]{D2-S6.pdf}}%
    \put(0.11850774,0.36956268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(-0.0005022,0.32227064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha'$}}}%
    \put(0.07084506,0.39762617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.0074902,0.25828431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta'$}}}%
    \put(0.08886329,0.20460569){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\delta$}}}%
    \put(0.05516965,0.20684853){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\gamma$}}}%
    \put(0.10642473,0.38080071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma'$}}}%
    \put(0.09194662,0.38654903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta'$}}}%
  \end{picture}%
\endgroup%


==> figures/Dplus-D0-Dminus.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Dplus-D0-Dminus.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{990.03290551bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24682481)%
    \put(0,0){\includegraphics[width=\unitlength]{Dplus-D0-Dminus.pdf}}%
    \put(0.13706178,0.1294277){\color[rgb]{0,0.50196078,0}\makebox(0,0)[rb]{\smash{$\Delta_L$}}}%
    \put(0.07792634,0.1797367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Delta$}}}%
    \put(0.21721852,0.15441383){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\Delta_R$}}}%
    \put(0.35333373,0.11069399){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j$}}}%
    \put(0.35431633,0.14227174){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j+1$}}}%
    \put(0.36518989,0.10905529){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.77903223,0.03755338){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j$}}}%
    \put(0.76374667,0.06123127){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.71991123,0.04279581){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i'$}}}%
    \put(0.67983019,0.04197642){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i'-1$}}}%
    \put(0.68767409,0.06541146){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j-2$}}}%
    \put(0.65438109,0.10764339){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j$}}}%
    \put(0.62967291,0.13459872){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.6550729,0.15385358){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i'$}}}%
    \put(0.65432102,0.19400198){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i'+1$}}}%
    \put(0.64372941,0.19818217){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j+2$}}}%
    \put(0.64477336,0.1724658){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j+1$}}}%
    \put(0.50441239,0.11202336){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j$}}}%
    \put(0.51411712,0.07834642){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.46581923,0.09604593){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j-1$}}}%
    \put(0.97539848,0.07760282){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j$}}}%
    \put(0.95888388,0.06113228){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.96380007,0.03982908){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$i'$}}}%
    \put(0.85304048,0.21363407){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$j$}}}%
    \put(0.86201824,0.19194918){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.85940262,0.14862987){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$i'$}}}%
    \put(0.16429943,0.0476788){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
  \end{picture}%
\endgroup%


==> figures/bigonAndMonogon.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bigonAndMonogon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1019.96996094bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54407275)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bigonAndMonogon.pdf}}%
    \put(0.09446427,0.05917795){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$i$\end{tabular}}}}%
    \put(0.08995969,0.33505914){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bigonAndMonogon.pdf}}%
    \put(0.09529236,0.30131794){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$i$\end{tabular}}}}%
    \put(0.0975207,0.02619501){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/claim1-2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'claim1-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{297.96596554bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30173165)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{claim1-2.pdf}}%
    \put(0.81061037,0.13411068){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{claim1-2.pdf}}%
    \put(0.66502342,0.02652529){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$k-1$\end{tabular}}}}%
    \put(0.83413633,0.08237318){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$u$\end{tabular}}}}%
    \put(0.8158953,0.26601592){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$k+1$\end{tabular}}}}%
    \put(0.8840202,0.10708959){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{claim1-2.pdf}}%
    \put(0.87802898,0.21044218){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r-1$\end{tabular}}}}%
    \put(0.84298842,0.2696478){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$u+1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{claim1-2.pdf}}%
    \put(0.80359691,0.17857197){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{claim1-2.pdf}}%
    \put(0.13032422,0.06887497){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$i$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{claim1-2.pdf}}%
    \put(0.19571343,0.06852712){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$i+1$\end{tabular}}}}%
    \put(0.11019514,0.13469442){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{claim1-2.pdf}}%
    \put(0.11846955,0.21223783){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$i+1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{claim1-2.pdf}}%
    \put(0.15949733,0.12379057){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$k$\end{tabular}}}}%
    \put(0.7980175,0.01162068){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$u-1$\end{tabular}}}}%
    \put(0.93643097,0.02096021){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r+1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/combinatorial-immersion.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'combinatorial-immersion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{251.65690918bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88386876)%
    \put(0,0){\includegraphics[width=\unitlength]{combinatorial-immersion.pdf}}%
    \put(0.4343499,0.53645701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_1$}}}%
    \put(0.51091559,0.3311951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_2$}}}%
    \put(0.25061402,0.31757113){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$a_3$}}}%
    \put(0.72158896,0.17315057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\preceq_{a_2}$}}}%
    \put(0.48406503,0.71175501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\preceq_{a_1}$}}}%
    \put(0.19909657,0.07142748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\preceq_{a_3}$}}}%
    \put(0.44456782,0.40248773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
  \end{picture}%
\endgroup%


==> figures/elementary-moves.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'elementary-moves.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1358.61879198bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.498667)%
    \put(0,0){\includegraphics[width=\unitlength]{elementary-moves.pdf}}%
    \put(0.60313353,0.0836376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.89028853,0.15303583){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v$}}}%
    \put(0.62668694,0.38604558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
  \end{picture}%
\endgroup%


==> figures/exceptional-case.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exceptional-case.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{337.8801809bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51504033)%
    \put(0,0){\includegraphics[width=\unitlength]{exceptional-case.pdf}}%
    \put(0.64205303,0.00439089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.29546196,0.48172369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+\ell$}}}%
    \put(0.93084873,0.11546339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.65770042,0.12383981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.5245821,0.19807201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+\ell$}}}%
    \put(0.3291111,0.2927706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.67727343,0.25213828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
  \end{picture}%
\endgroup%


==> figures/exceptional-curve.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exceptional-curve.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.23965613bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.13806177)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{exceptional-curve.pdf}}%
    \put(0.45981979,0.05846733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$2$\end{tabular}}}}%
    \put(0.62237161,0.05846733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.56636986,0.05846733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{exceptional-curve.pdf}}%
    \put(0.36312203,0.05846733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/lentille-plate-bis.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lentille-plate-bis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{757.31068816bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25238303)%
    \put(0,0){\includegraphics[width=\unitlength]{lentille-plate-bis.pdf}}%
    \put(0.39533987,0.03704088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.47953921,0.13312719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.70737274,0.04298435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{initial tip}}}%
    \put(0.92133819,0.17968447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{final tip}}}%
  \end{picture}%
\endgroup%


==> figures/m-m-opposite-1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'm-m-opposite-1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{783.94355264bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28500554)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{m-m-opposite-1.pdf}}%
    \put(0.29698887,0.20777195){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$m$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{m-m-opposite-1.pdf}}%
    \put(0.04721497,0.11740159){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$i$\end{tabular}}}}%
    \put(0.0419394,0.1675112){\color[rgb]{0,0.50196078,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{m-m-opposite-1.pdf}}%
    \put(0.25119574,0.11380125){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$m$\end{tabular}}}}%
    \put(0.2478013,0.20442063){\color[rgb]{0,0.50196078,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$m+1$\end{tabular}}}}%
    \put(0.2839128,0.11493304){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$m+1$\end{tabular}}}}%
    \put(0.42926821,0.11588787){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$i+k$\end{tabular}}}}%
    \put(0.42925258,0.16055306){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$j-k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{m-m-opposite-1.pdf}}%
    \put(0.51159608,0.24237116){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$m$\end{tabular}}}}%
    \put(0.59133413,0.15271415){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$m$\end{tabular}}}}%
    \put(0.71636447,0.15051909){\color[rgb]{0,0.50196078,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$m$\end{tabular}}}}%
    \put(0.78197843,0.0636785){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$m$\end{tabular}}}}%
    \put(0.86474177,0.17246954){\color[rgb]{0,0.50196078,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$m$\end{tabular}}}}%
    \put(0.93815124,0.11539831){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$m$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{m-m-opposite-1.pdf}}%
  \end{picture}%
\endgroup%


==> figures/no-singular-bigon.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'no-singular-bigon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{588.33203637bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32395501)%
    \put(0,0){\includegraphics[width=\unitlength]{no-singular-bigon.pdf}}%
    \put(0.3013453,0.24934869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
    \put(0.27817482,0.18281671){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\gamma$}}}%
    \put(0.0930081,0.08180476){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.27200421,0.08180476){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0.92904995,0.24233962){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma'$}}}%
    \put(0.90186729,0.16738378){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\delta'$}}}%
  \end{picture}%
\endgroup%


==> figures/non-primitive-non-orient.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'non-primitive-non-orient.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1469.44765266bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26010339)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{non-primitive-non-orient.pdf}}%
    \put(0.08122629,0.12061217){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$c$\end{tabular}}}}%
    \put(0.09863956,0.18807084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.35891265,0.25467445){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$p\times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{non-primitive-non-orient.pdf}}%
    \put(0.24108072,0.24071482){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$p\times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{non-primitive-non-orient.pdf}}%
    \put(0.68075863,0.12075248){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$c$\end{tabular}}}}%
    \put(0.69817196,0.18821115){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.96632975,0.24167512){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$(p+q) \times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{non-primitive-non-orient.pdf}}%
    \put(0.83648846,0.2387928){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$p\times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{non-primitive-non-orient.pdf}}%
    \put(0.2325028,0.02520207){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\lfloor\frac{p-1}{2}\rfloor\times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{non-primitive-non-orient.pdf}}%
    \put(0,0){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.32546751,0.22550351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.35391275,0.21522235){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.3342242,0.22228495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.34381106,0.21874294){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.36379349,0.21240944){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/non-primitive.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'non-primitive.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2066.30996094bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1631771)%
    \put(0,0){\includegraphics[width=\unitlength]{non-primitive.pdf}}%
    \put(0.04230332,0.06107489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$c$}}}%
    \put(0.05551226,0.11224605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.37584785,0.05231092){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$c$}}}%
    \put(0.3964258,0.11517498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.24680089,0.15905895){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p\times$}}}%
    \put(0.60118832,0.15883966){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p\times$}}}%
    \put(0.51966637,0.14929504){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q\times$}}}%
    \put(0.73298255,0.05250207){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$c$}}}%
    \put(0.75356044,0.11536613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.95402101,0.15901508){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p\times$}}}%
    \put(0.87757539,0.14871186){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q\times$}}}%
    \put(0.85844416,0.12660803){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p\times$}}}%
    \put(0.98682774,0.14331745){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q\times$}}}%
    \put(0.16356178,0.15217946){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p\times$}}}%
  \end{picture}%
\endgroup%


==> figures/push-2bis.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'push-2bis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{571.70876465bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34725352)%
    \put(0,0){\includegraphics[width=\unitlength]{push-2bis.pdf}}%
    \put(0.55037481,0.06241355){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$a_0$}}}%
    \put(0.51077979,0.25423028){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$a_{i-j}$}}}%
    \put(0.73090615,0.20030114){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.7372731,0.12885022){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$j$}}}%
    \put(0.61087314,0.13198104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Delta$}}}%
    \put(0.38363515,0.05745826){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$q_+$}}}%
    \put(0.69927397,0.24371335){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$q_-$}}}%
    \put(0.86799851,0.29807401){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\tilde{d}_j$}}}%
    \put(0.84149892,0.0341711){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\tilde{d}_i$}}}%
    \put(0.4848962,0.1429306){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\tilde{q}$}}}%
    \put(0.6520443,0.08218198){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\Delta_R$}}}%
    \put(0.43600223,0.23236237){\color[rgb]{0,0.50196078,0}\makebox(0,0)[rb]{\smash{$\Delta_L$}}}%
  \end{picture}%
\endgroup%


==> figures/relative-pos.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'relative-pos.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{436.83075579bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1616234)%
    \put(0,0){\includegraphics[width=\unitlength]{relative-pos.pdf}}%
    \put(0.06523608,0.04453827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.94182033,0.04726521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.44445312,0.05933194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.58963615,0.04555031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.15536778,0.13533318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.38367388,0.13533318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.62092899,0.13533318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.85491593,0.13533318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
  \end{picture}%
\endgroup%


==> figures/singular-def.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'singular-def.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{760.225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16404796)%
    \put(0,0){\includegraphics[width=\unitlength]{singular-def.pdf}}%
    \put(0.17516498,0.14382319){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Focc{i}$}}}%
    \put(0.17442584,0.07801523){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Focc{j}$}}}%
    \put(0.27501116,0.07787843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Bocc{j+k}$}}}%
    \put(0.27550543,0.14454246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Bocc{i+\ell}$}}}%
    \put(0.71519502,0.14256945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Focc{j}$}}}%
    \put(0.71445587,0.07676146){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Focc{i}$}}}%
    \put(0.81504114,0.07662465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Bocc{i+\ell}$}}}%
    \put(0.81553544,0.14328872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Bocc{j+k}$}}}%
  \end{picture}%
\endgroup%


==> figures/strategy.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'strategy.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{443.51710871bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31567791)%
    \put(0,0){\includegraphics[width=\unitlength]{strategy.pdf}}%
    \put(0.23467987,0.18104311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\D$}}}%
    \put(0.06053274,0.16302318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{\alpha}$}}}%
    \put(0.16750905,0.24488336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{\beta}$}}}%
  \end{picture}%
\endgroup%


==> figures/switch-path.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'switch-path.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{668.28724184bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16653946)%
    \put(0,0){\includegraphics[width=\unitlength]{switch-path.pdf}}%
    \put(0.33072176,0.0303194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+k+1$}}}%
    \put(0.23345911,0.01892038){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.07322132,0.0133625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.3344059,0.09398634){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+k+2$}}}%
    \put(0.06196742,0.05714046){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$t$}}}%
    \put(0.14592457,0.06540033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.30077347,0.06559059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.30055968,0.12226372){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$u$}}}%
    \put(0.20623017,0.06517829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.26753595,0.06564094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.78145165,0.11595591){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$p'$}}}%
    \put(0.66771027,0.01437795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.92693192,0.09447967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+k+2$}}}%
    \put(0.64873095,0.05944988){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$t-1$}}}%
    \put(0.74258451,0.06687317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{2}$}}}%
    \put(0.68904272,0.06517413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{1}$}}}%
    \put(0.92038255,0.12663576){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$u-1$}}}%
    \put(0.80528437,0.06665113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{2}$}}}%
    \put(0.86659015,0.06711377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{2}$}}}%
    \put(0.12228639,0.01487355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
    \put(0.64935441,0.11139916){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
  \end{picture}%
\endgroup%


==> figures/thick.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'thick.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{383.97499194bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49977212)%
    \put(0,0){\includegraphics[width=\unitlength]{thick.pdf}}%
    \put(0.20973997,0.04476839){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.09826483,0.22813693){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$j$}}}%
    \put(0.93042499,0.24913948){\color[rgb]{0,0,1}\makebox(0,0)[rb]{\smash{$i+\ell$}}}%
    \put(0.81540737,0.44462479){\color[rgb]{0,0.50196078,0}\makebox(0,0)[rb]{\smash{$j+\varepsilon\ell$}}}%
    \put(0.19923868,0.40342751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Delta$}}}%
    \put(0.43834478,0.23944595){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$c\Ipath{i}{\ell}$}}}%
    \put(0.4604406,0.3397672){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$d\Ipath{j}{\varepsilon\ell}$}}}%
    \put(0.10071848,0.12930796){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.81939284,0.35026841){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
  \end{picture}%
\endgroup%


==> figures/under_a0-bis.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'under_a0-bis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{932.84605821bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39635272)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{under_a0-bis.pdf}}%
    \put(0.50307092,0.37810882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[0,1]$}}}%
    \put(0.46722941,0.27217744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.19166389,0.13160833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.51203522,0.17191511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.12452681,0.05369007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.69960259,0.0174263){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.58395034,0.27262074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.56434824,0.3270165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.48451757,0.31844062){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\alpha$}}}%
    \put(0.78425899,0.21736741){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.3659998,0.09448697){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.92147359,0.10122516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
  \end{picture}%
\endgroup%

